Large deviation principles for pattern-avoiding permutations, and limit shapes for constrained Mallows permutations

We study Mallows random permutations conditioned to avoid a given pattern $\alpha$ of length~$3$. When the bias parameter is of the form $e^{\beta/n}$, we prove that these permutations converge to a non-trivial explicit deterministic permuton that depends on the pattern $\alpha$ and on the parameter $\beta$. Along the way, we provide parametrizations for $\alpha$-avoiding permutons, and establish a large deviation principle for uniform $\alpha$-avoiding permutations. As a byproduct of the proof, we also obtain asymptotic estimates of two versions of $q$-Catalan numbers in the regime $q=e^{\beta/n}$.

==> 231perm_curve1.dat <==
0.004166666666666667 0.9875
0.0125 0.004166666666666667
0.020833333333333332 0.9708333333333333
0.029166666666666667 0.0125
0.0375 0.4791666666666667
0.04583333333333333 0.020833333333333332
0.05416666666666667 0.4708333333333333
0.0625 0.029166666666666667
0.07083333333333333 0.4625
0.07916666666666666 0.0375
0.0875 0.45416666666666666
0.09583333333333334 0.04583333333333333
0.10416666666666667 0.44583333333333336
0.1125 0.05416666666666667
0.12083333333333333 0.4375
0.12916666666666668 0.0625
0.1375 0.42916666666666664
0.14583333333333334 0.07083333333333333
0.15416666666666667 0.42083333333333334
0.1625 0.07916666666666666
0.17083333333333334 0.4125
0.17916666666666667 0.0875
0.1875 0.4041666666666667
0.19583333333333333 0.09583333333333334
0.20416666666666666 0.3958333333333333
0.2125 0.10416666666666667
0.22083333333333333 0.3875
0.22916666666666666 0.1125
0.2375 0.37916666666666665
0.24583333333333332 0.12083333333333333
0.25416666666666665 0.37083333333333335
0.2625 0.12916666666666668
0.2708333333333333 0.3625
0.2791666666666667 0.1375
0.2875 0.3541666666666667
0.29583333333333334 0.14583333333333334
0.30416666666666664 0.3458333333333333
0.3125 0.15416666666666667
0.32083333333333336 0.3375
0.32916666666666666 0.1625
0.3375 0.32916666666666666
0.3458333333333333 0.17083333333333334
0.3541666666666667 0.32083333333333336
0.3625 0.17916666666666667
0.37083333333333335 0.3125
0.37916666666666665 0.1875
0.3875 0.30416666666666664
0.3958333333333333 0.19583333333333333
0.4041666666666667 0.29583333333333334
0.4125 0.20416666666666666
0.42083333333333334 0.2875
0.42916666666666664 0.2125
0.4375 0.2791666666666667
0.44583333333333336 0.22083333333333333
0.45416666666666666 0.2708333333333333
0.4625 0.22916666666666666
0.4708333333333333 0.2625
0.4791666666666667 0.2375
0.4875 0.25416666666666665
0.49583333333333335 0.24583333333333332
0.5041666666666667 0.4875
0.5125 0.9541666666666667
0.5208333333333334 0.9375
0.5291666666666667 0.9208333333333333
0.5375 0.9041666666666667
0.5458333333333333 0.8875
0.5541666666666667 0.8708333333333333
0.5625 0.8541666666666666
0.5708333333333333 0.8375
0.5791666666666667 0.8208333333333333
0.5875 0.8041666666666667
0.5958333333333333 0.7875
0.6041666666666666 0.7708333333333334
0.6125 0.7541666666666667
0.6208333333333333 0.7375
0.6291666666666667 0.7208333333333333
0.6375 0.7041666666666667
0.6458333333333334 0.6875
0.6541666666666667 0.6708333333333333
0.6625 0.6541666666666667
0.6708333333333333 0.6375
0.6791666666666667 0.6208333333333333
0.6875 0.6041666666666666
0.6958333333333333 0.5875
0.7041666666666667 0.5708333333333333
0.7125 0.5541666666666667
0.7208333333333333 0.5375
0.7291666666666666 0.5208333333333334
0.7375 0.5041666666666667
0.7458333333333333 0.49583333333333335
0.7541666666666667 0.5125
0.7625 0.5291666666666667
0.7708333333333334 0.5458333333333333
0.7791666666666667 0.5625
0.7875 0.5791666666666667
0.7958333333333333 0.5958333333333333
0.8041666666666667 0.6125
0.8125 0.6291666666666667
0.8208333333333333 0.6458333333333334
0.8291666666666667 0.6625
0.8375 0.6791666666666667
0.8458333333333333 0.6958333333333333
0.8541666666666666 0.7125
0.8625 0.7291666666666666
0.8708333333333333 0.7458333333333333
0.8791666666666667 0.7625
0.8875 0.7791666666666667
0.8958333333333334 0.7958333333333333
0.9041666666666667 0.8125
0.9125 0.8291666666666667
0.9208333333333333 0.8458333333333333
0.9291666666666667 0.8625
0.9375 0.8791666666666667
0.9458333333333333 0.8958333333333334
0.9541666666666667 0.9125
0.9625 0.9291666666666667
0.9708333333333333 0.9458333333333333
0.9791666666666666 0.9625
0.9875 0.9791666666666666
0.9958333333333333 0.9958333333333333


==> 231perm_curve2.dat <==
0.004166666666666667 0.9875
0.0125 0.004166666666666667
0.020833333333333332 0.9708333333333333
0.029166666666666667 0.0125
0.0375 0.9541666666666667
0.04583333333333333 0.020833333333333332
0.05416666666666667 0.9375
0.0625 0.029166666666666667
0.07083333333333333 0.9208333333333333
0.07916666666666666 0.0375
0.0875 0.9041666666666667
0.09583333333333334 0.04583333333333333
0.10416666666666667 0.8875
0.1125 0.05416666666666667
0.12083333333333333 0.8708333333333333
0.12916666666666668 0.0625
0.1375 0.8541666666666666
0.14583333333333334 0.07083333333333333
0.15416666666666667 0.8375
0.1625 0.07916666666666666
0.17083333333333334 0.8208333333333333
0.17916666666666667 0.0875
0.1875 0.8041666666666667
0.19583333333333333 0.09583333333333334
0.20416666666666666 0.7875
0.2125 0.10416666666666667
0.22083333333333333 0.7708333333333334
0.22916666666666666 0.1125
0.2375 0.7541666666666667
0.24583333333333332 0.12083333333333333
0.25416666666666665 0.7375
0.2625 0.12916666666666668
0.2708333333333333 0.7208333333333333
0.2791666666666667 0.1375
0.2875 0.7041666666666667
0.29583333333333334 0.14583333333333334
0.30416666666666664 0.6875
0.3125 0.15416666666666667
0.32083333333333336 0.6708333333333333
0.32916666666666666 0.1625
0.3375 0.6541666666666667
0.3458333333333333 0.17083333333333334
0.3541666666666667 0.6375
0.3625 0.17916666666666667
0.37083333333333335 0.6208333333333333
0.37916666666666665 0.1875
0.3875 0.6041666666666666
0.3958333333333333 0.19583333333333333
0.4041666666666667 0.5875
0.4125 0.20416666666666666
0.42083333333333334 0.5708333333333333
0.42916666666666664 0.2125
0.4375 0.5541666666666667
0.44583333333333336 0.22083333333333333
0.45416666666666666 0.5375
0.4625 0.22916666666666666
0.4708333333333333 0.5208333333333334
0.4791666666666667 0.2375
0.4875 0.5041666666666667
0.49583333333333335 0.24583333333333332
0.5041666666666667 0.4875
0.5125 0.4791666666666667
0.5208333333333334 0.4708333333333333
0.5291666666666667 0.4625
0.5375 0.45416666666666666
0.5458333333333333 0.44583333333333336
0.5541666666666667 0.4375
0.5625 0.42916666666666664
0.5708333333333333 0.42083333333333334
0.5791666666666667 0.4125
0.5875 0.4041666666666667
0.5958333333333333 0.3958333333333333
0.6041666666666666 0.3875
0.6125 0.37916666666666665
0.6208333333333333 0.37083333333333335
0.6291666666666667 0.3625
0.6375 0.3541666666666667
0.6458333333333334 0.3458333333333333
0.6541666666666667 0.3375
0.6625 0.32916666666666666
0.6708333333333333 0.32083333333333336
0.6791666666666667 0.3125
0.6875 0.30416666666666664
0.6958333333333333 0.29583333333333334
0.7041666666666667 0.2875
0.7125 0.2791666666666667
0.7208333333333333 0.2708333333333333
0.7291666666666666 0.2625
0.7375 0.25416666666666665
0.7458333333333333 0.49583333333333335
0.7541666666666667 0.5125
0.7625 0.5291666666666667
0.7708333333333334 0.5458333333333333
0.7791666666666667 0.5625
0.7875 0.5791666666666667
0.7958333333333333 0.5958333333333333
0.8041666666666667 0.6125
0.8125 0.6291666666666667
0.8208333333333333 0.6458333333333334
0.8291666666666667 0.6625
0.8375 0.6791666666666667
0.8458333333333333 0.6958333333333333
0.8541666666666666 0.7125
0.8625 0.7291666666666666
0.8708333333333333 0.7458333333333333
0.8791666666666667 0.7625
0.8875 0.7791666666666667
0.8958333333333334 0.7958333333333333
0.9041666666666667 0.8125
0.9125 0.8291666666666667
0.9208333333333333 0.8458333333333333
0.9291666666666667 0.8625
0.9375 0.8791666666666667
0.9458333333333333 0.8958333333333334
0.9541666666666667 0.9125
0.9625 0.9291666666666667
0.9708333333333333 0.9458333333333333
0.9791666666666666 0.9625
0.9875 0.9791666666666666
0.9958333333333333 0.9958333333333333


==> 231perm_mass1.dat <==
0.004166666666666667 0.9958333333333333
0.0125 0.9875
0.020833333333333332 0.9791666666666666
0.029166666666666667 0.9708333333333333
0.0375 0.9625
0.04583333333333333 0.9541666666666667
0.05416666666666667 0.9458333333333333
0.0625 0.9375
0.07083333333333333 0.9291666666666667
0.07916666666666666 0.9208333333333333
0.0875 0.9125
0.09583333333333334 0.9041666666666667
0.10416666666666667 0.8958333333333334
0.1125 0.8875
0.12083333333333333 0.8791666666666667
0.12916666666666668 0.8708333333333333
0.1375 0.8625
0.14583333333333334 0.8541666666666666
0.15416666666666667 0.8458333333333333
0.1625 0.8375
0.17083333333333334 0.8291666666666667
0.17916666666666667 0.8208333333333333
0.1875 0.8125
0.19583333333333333 0.8041666666666667
0.20416666666666666 0.7958333333333333
0.2125 0.7875
0.22083333333333333 0.7791666666666667
0.22916666666666666 0.7708333333333334
0.2375 0.7625
0.24583333333333332 0.7541666666666667
0.25416666666666665 0.7458333333333333
0.2625 0.7375
0.2708333333333333 0.7291666666666666
0.2791666666666667 0.7208333333333333
0.2875 0.7125
0.29583333333333334 0.7041666666666667
0.30416666666666664 0.6958333333333333
0.3125 0.6875
0.32083333333333336 0.6791666666666667
0.32916666666666666 0.6708333333333333
0.3375 0.6625
0.3458333333333333 0.6541666666666667
0.3541666666666667 0.6458333333333334
0.3625 0.6375
0.37083333333333335 0.6291666666666667
0.37916666666666665 0.6208333333333333
0.3875 0.6125
0.3958333333333333 0.6041666666666666
0.4041666666666667 0.5958333333333333
0.4125 0.5875
0.42083333333333334 0.5791666666666667
0.42916666666666664 0.5708333333333333
0.4375 0.5625
0.44583333333333336 0.5541666666666667
0.45416666666666666 0.5458333333333333
0.4625 0.5375
0.4708333333333333 0.5291666666666667
0.4791666666666667 0.5208333333333334
0.4875 0.5125
0.49583333333333335 0.004166666666666667
0.5041666666666667 0.0125
0.5125 0.020833333333333332
0.5208333333333334 0.029166666666666667
0.5291666666666667 0.0375
0.5375 0.04583333333333333
0.5458333333333333 0.05416666666666667
0.5541666666666667 0.0625
0.5625 0.07083333333333333
0.5708333333333333 0.07916666666666666
0.5791666666666667 0.0875
0.5875 0.09583333333333334
0.5958333333333333 0.10416666666666667
0.6041666666666666 0.1125
0.6125 0.12083333333333333
0.6208333333333333 0.12916666666666668
0.6291666666666667 0.1375
0.6375 0.14583333333333334
0.6458333333333334 0.15416666666666667
0.6541666666666667 0.1625
0.6625 0.17083333333333334
0.6708333333333333 0.17916666666666667
0.6791666666666667 0.1875
0.6875 0.19583333333333333
0.6958333333333333 0.20416666666666666
0.7041666666666667 0.2125
0.7125 0.22083333333333333
0.7208333333333333 0.22916666666666666
0.7291666666666666 0.2375
0.7375 0.24583333333333332
0.7458333333333333 0.25416666666666665
0.7541666666666667 0.2625
0.7625 0.2708333333333333
0.7708333333333334 0.2791666666666667
0.7791666666666667 0.2875
0.7875 0.29583333333333334
0.7958333333333333 0.30416666666666664
0.8041666666666667 0.3125
0.8125 0.32083333333333336
0.8208333333333333 0.32916666666666666
0.8291666666666667 0.3375
0.8375 0.3458333333333333
0.8458333333333333 0.3541666666666667
0.8541666666666666 0.3625
0.8625 0.37083333333333335
0.8708333333333333 0.37916666666666665
0.8791666666666667 0.3875
0.8875 0.3958333333333333
0.8958333333333334 0.4041666666666667
0.9041666666666667 0.4125
0.9125 0.42083333333333334
0.9208333333333333 0.42916666666666664
0.9291666666666667 0.4375
0.9375 0.44583333333333336
0.9458333333333333 0.45416666666666666
0.9541666666666667 0.4625
0.9625 0.4708333333333333
0.9708333333333333 0.4791666666666667
0.9791666666666666 0.4875
0.9875 0.49583333333333335
0.9958333333333333 0.5041666666666667


==> 231perm_mass2.dat <==
0.004166666666666667 0.9958333333333333
0.0125 0.9875
0.020833333333333332 0.9791666666666666
0.029166666666666667 0.9708333333333333
0.0375 0.9625
0.04583333333333333 0.9541666666666667
0.05416666666666667 0.9458333333333333
0.0625 0.9375
0.07083333333333333 0.9291666666666667
0.07916666666666666 0.9208333333333333
0.0875 0.9125
0.09583333333333334 0.9041666666666667
0.10416666666666667 0.8958333333333334
0.1125 0.8875
0.12083333333333333 0.8791666666666667
0.12916666666666668 0.8708333333333333
0.1375 0.8625
0.14583333333333334 0.8541666666666666
0.15416666666666667 0.8458333333333333
0.1625 0.8375
0.17083333333333334 0.8291666666666667
0.17916666666666667 0.8208333333333333
0.1875 0.8125
0.19583333333333333 0.8041666666666667
0.20416666666666666 0.7958333333333333
0.2125 0.7875
0.22083333333333333 0.7791666666666667
0.22916666666666666 0.7708333333333334
0.2375 0.7625
0.24583333333333332 0.7541666666666667
0.25416666666666665 0.7458333333333333
0.2625 0.7375
0.2708333333333333 0.7291666666666666
0.2791666666666667 0.7208333333333333
0.2875 0.7125
0.29583333333333334 0.7041666666666667
0.30416666666666664 0.6958333333333333
0.3125 0.6875
0.32083333333333336 0.6791666666666667
0.32916666666666666 0.6708333333333333
0.3375 0.6625
0.3458333333333333 0.6541666666666667
0.3541666666666667 0.6458333333333334
0.3625 0.6375
0.37083333333333335 0.6291666666666667
0.37916666666666665 0.6208333333333333
0.3875 0.6125
0.3958333333333333 0.6041666666666666
0.4041666666666667 0.5958333333333333
0.4125 0.5875
0.42083333333333334 0.5791666666666667
0.42916666666666664 0.5708333333333333
0.4375 0.5625
0.44583333333333336 0.5541666666666667
0.45416666666666666 0.5458333333333333
0.4625 0.5375
0.4708333333333333 0.5291666666666667
0.4791666666666667 0.5208333333333334
0.4875 0.0125
0.49583333333333335 0.004166666666666667
0.5041666666666667 0.029166666666666667
0.5125 0.020833333333333332
0.5208333333333334 0.04583333333333333
0.5291666666666667 0.0375
0.5375 0.0625
0.5458333333333333 0.05416666666666667
0.5541666666666667 0.07916666666666666
0.5625 0.07083333333333333
0.5708333333333333 0.09583333333333334
0.5791666666666667 0.0875
0.5875 0.1125
0.5958333333333333 0.10416666666666667
0.6041666666666666 0.12916666666666668
0.6125 0.12083333333333333
0.6208333333333333 0.14583333333333334
0.6291666666666667 0.1375
0.6375 0.1625
0.6458333333333334 0.15416666666666667
0.6541666666666667 0.17916666666666667
0.6625 0.17083333333333334
0.6708333333333333 0.19583333333333333
0.6791666666666667 0.1875
0.6875 0.2125
0.6958333333333333 0.20416666666666666
0.7041666666666667 0.22916666666666666
0.7125 0.22083333333333333
0.7208333333333333 0.24583333333333332
0.7291666666666666 0.2375
0.7375 0.2625
0.7458333333333333 0.25416666666666665
0.7541666666666667 0.2791666666666667
0.7625 0.2708333333333333
0.7708333333333334 0.29583333333333334
0.7791666666666667 0.2875
0.7875 0.3125
0.7958333333333333 0.30416666666666664
0.8041666666666667 0.32916666666666666
0.8125 0.32083333333333336
0.8208333333333333 0.3458333333333333
0.8291666666666667 0.3375
0.8375 0.3625
0.8458333333333333 0.3541666666666667
0.8541666666666666 0.37916666666666665
0.8625 0.37083333333333335
0.8708333333333333 0.3958333333333333
0.8791666666666667 0.3875
0.8875 0.4125
0.8958333333333334 0.4041666666666667
0.9041666666666667 0.42916666666666664
0.9125 0.42083333333333334
0.9208333333333333 0.44583333333333336
0.9291666666666667 0.4375
0.9375 0.4625
0.9458333333333333 0.45416666666666666
0.9541666666666667 0.4791666666666667
0.9625 0.4708333333333333
0.9708333333333333 0.49583333333333335
0.9791666666666666 0.4875
0.9875 0.5125
0.9958333333333333 0.5041666666666667


==> 321perm_curve1.dat <==
0.004166666666666667 0.25416666666666665
0.0125 0.004166666666666667
0.020833333333333332 0.2625
0.029166666666666667 0.0125
0.0375 0.2708333333333333
0.04583333333333333 0.020833333333333332
0.05416666666666667 0.2791666666666667
0.0625 0.029166666666666667
0.07083333333333333 0.2875
0.07916666666666666 0.0375
0.0875 0.29583333333333334
0.09583333333333334 0.04583333333333333
0.10416666666666667 0.30416666666666664
0.1125 0.05416666666666667
0.12083333333333333 0.3125
0.12916666666666668 0.0625
0.1375 0.32083333333333336
0.14583333333333334 0.07083333333333333
0.15416666666666667 0.32916666666666666
0.1625 0.07916666666666666
0.17083333333333334 0.3375
0.17916666666666667 0.0875
0.1875 0.3458333333333333
0.19583333333333333 0.09583333333333334
0.20416666666666666 0.3541666666666667
0.2125 0.10416666666666667
0.22083333333333333 0.3625
0.22916666666666666 0.1125
0.2375 0.37083333333333335
0.24583333333333332 0.12083333333333333
0.25416666666666665 0.37916666666666665
0.2625 0.12916666666666668
0.2708333333333333 0.3875
0.2791666666666667 0.1375
0.2875 0.3958333333333333
0.29583333333333334 0.14583333333333334
0.30416666666666664 0.4041666666666667
0.3125 0.15416666666666667
0.32083333333333336 0.4125
0.32916666666666666 0.1625
0.3375 0.42083333333333334
0.3458333333333333 0.17083333333333334
0.3541666666666667 0.42916666666666664
0.3625 0.17916666666666667
0.37083333333333335 0.4375
0.37916666666666665 0.1875
0.3875 0.44583333333333336
0.3958333333333333 0.19583333333333333
0.4041666666666667 0.45416666666666666
0.4125 0.20416666666666666
0.42083333333333334 0.4625
0.42916666666666664 0.2125
0.4375 0.4708333333333333
0.44583333333333336 0.22083333333333333
0.45416666666666666 0.4791666666666667
0.4625 0.22916666666666666
0.4708333333333333 0.5041666666666667
0.4791666666666667 0.2375
0.4875 0.5208333333333334
0.49583333333333335 0.24583333333333332
0.5041666666666667 0.4875
0.5125 0.5375
0.5208333333333334 0.5541666666666667
0.5291666666666667 0.5708333333333333
0.5375 0.5875
0.5458333333333333 0.6041666666666666
0.5541666666666667 0.6208333333333333
0.5625 0.6375
0.5708333333333333 0.6541666666666667
0.5791666666666667 0.6708333333333333
0.5875 0.6875
0.5958333333333333 0.7041666666666667
0.6041666666666666 0.7208333333333333
0.6125 0.7375
0.6208333333333333 0.7541666666666667
0.6291666666666667 0.7708333333333334
0.6375 0.7875
0.6458333333333334 0.8041666666666667
0.6541666666666667 0.8208333333333333
0.6625 0.8375
0.6708333333333333 0.8541666666666666
0.6791666666666667 0.8708333333333333
0.6875 0.8875
0.6958333333333333 0.9041666666666667
0.7041666666666667 0.9208333333333333
0.7125 0.9375
0.7208333333333333 0.9541666666666667
0.7291666666666666 0.9708333333333333
0.7375 0.9875
0.7458333333333333 0.49583333333333335
0.7541666666666667 0.5125
0.7625 0.5291666666666667
0.7708333333333334 0.5458333333333333
0.7791666666666667 0.5625
0.7875 0.5791666666666667
0.7958333333333333 0.5958333333333333
0.8041666666666667 0.6125
0.8125 0.6291666666666667
0.8208333333333333 0.6458333333333334
0.8291666666666667 0.6625
0.8375 0.6791666666666667
0.8458333333333333 0.6958333333333333
0.8541666666666666 0.7125
0.8625 0.7291666666666666
0.8708333333333333 0.7458333333333333
0.8791666666666667 0.7625
0.8875 0.7791666666666667
0.8958333333333334 0.7958333333333333
0.9041666666666667 0.8125
0.9125 0.8291666666666667
0.9208333333333333 0.8458333333333333
0.9291666666666667 0.8625
0.9375 0.8791666666666667
0.9458333333333333 0.8958333333333334
0.9541666666666667 0.9125
0.9625 0.9291666666666667
0.9708333333333333 0.9458333333333333
0.9791666666666666 0.9625
0.9875 0.9791666666666666
0.9958333333333333 0.9958333333333333


==> 321perm_curve2.dat <==
0.004166666666666667 0.25416666666666665
0.0125 0.004166666666666667
0.020833333333333332 0.2625
0.029166666666666667 0.0125
0.0375 0.2708333333333333
0.04583333333333333 0.020833333333333332
0.05416666666666667 0.2791666666666667
0.0625 0.029166666666666667
0.07083333333333333 0.2875
0.07916666666666666 0.0375
0.0875 0.29583333333333334
0.09583333333333334 0.04583333333333333
0.10416666666666667 0.30416666666666664
0.1125 0.05416666666666667
0.12083333333333333 0.3125
0.12916666666666668 0.0625
0.1375 0.32083333333333336
0.14583333333333334 0.07083333333333333
0.15416666666666667 0.32916666666666666
0.1625 0.07916666666666666
0.17083333333333334 0.3375
0.17916666666666667 0.0875
0.1875 0.3458333333333333
0.19583333333333333 0.09583333333333334
0.20416666666666666 0.3541666666666667
0.2125 0.10416666666666667
0.22083333333333333 0.3625
0.22916666666666666 0.1125
0.2375 0.37083333333333335
0.24583333333333332 0.12083333333333333
0.25416666666666665 0.37916666666666665
0.2625 0.12916666666666668
0.2708333333333333 0.3875
0.2791666666666667 0.1375
0.2875 0.3958333333333333
0.29583333333333334 0.14583333333333334
0.30416666666666664 0.4041666666666667
0.3125 0.15416666666666667
0.32083333333333336 0.4125
0.32916666666666666 0.1625
0.3375 0.42083333333333334
0.3458333333333333 0.17083333333333334
0.3541666666666667 0.42916666666666664
0.3625 0.17916666666666667
0.37083333333333335 0.4375
0.37916666666666665 0.1875
0.3875 0.44583333333333336
0.3958333333333333 0.19583333333333333
0.4041666666666667 0.45416666666666666
0.4125 0.20416666666666666
0.42083333333333334 0.4625
0.42916666666666664 0.2125
0.4375 0.4708333333333333
0.44583333333333336 0.22083333333333333
0.45416666666666666 0.4791666666666667
0.4625 0.22916666666666666
0.4708333333333333 0.4875
0.4791666666666667 0.2375
0.4875 0.49583333333333335
0.49583333333333335 0.5041666666666667
0.5041666666666667 0.5208333333333334
0.5125 0.5375
0.5208333333333334 0.5541666666666667
0.5291666666666667 0.5708333333333333
0.5375 0.5875
0.5458333333333333 0.6041666666666666
0.5541666666666667 0.6208333333333333
0.5625 0.6375
0.5708333333333333 0.6541666666666667
0.5791666666666667 0.6708333333333333
0.5875 0.6875
0.5958333333333333 0.7041666666666667
0.6041666666666666 0.7208333333333333
0.6125 0.7375
0.6208333333333333 0.7541666666666667
0.6291666666666667 0.7708333333333334
0.6375 0.7875
0.6458333333333334 0.8041666666666667
0.6541666666666667 0.8208333333333333
0.6625 0.8375
0.6708333333333333 0.8541666666666666
0.6791666666666667 0.8708333333333333
0.6875 0.8875
0.6958333333333333 0.9041666666666667
0.7041666666666667 0.9208333333333333
0.7125 0.9375
0.7208333333333333 0.9541666666666667
0.7291666666666666 0.9708333333333333
0.7375 0.9875
0.7458333333333333 0.24583333333333332
0.7541666666666667 0.5125
0.7625 0.5291666666666667
0.7708333333333334 0.5458333333333333
0.7791666666666667 0.5625
0.7875 0.5791666666666667
0.7958333333333333 0.5958333333333333
0.8041666666666667 0.6125
0.8125 0.6291666666666667
0.8208333333333333 0.6458333333333334
0.8291666666666667 0.6625
0.8375 0.6791666666666667
0.8458333333333333 0.6958333333333333
0.8541666666666666 0.7125
0.8625 0.7291666666666666
0.8708333333333333 0.7458333333333333
0.8791666666666667 0.7625
0.8875 0.7791666666666667
0.8958333333333334 0.7958333333333333
0.9041666666666667 0.8125
0.9125 0.8291666666666667
0.9208333333333333 0.8458333333333333
0.9291666666666667 0.8625
0.9375 0.8791666666666667
0.9458333333333333 0.8958333333333334
0.9541666666666667 0.9125
0.9625 0.9291666666666667
0.9708333333333333 0.9458333333333333
0.9791666666666666 0.9625
0.9875 0.9791666666666666
0.9958333333333333 0.9958333333333333


==> 321perm_mass1.dat <==
0.004166666666666667 0.5125
0.0125 0.5208333333333334
0.020833333333333332 0.5291666666666667
0.029166666666666667 0.5375
0.0375 0.5458333333333333
0.04583333333333333 0.5541666666666667
0.05416666666666667 0.5625
0.0625 0.5708333333333333
0.07083333333333333 0.5791666666666667
0.07916666666666666 0.5875
0.0875 0.5958333333333333
0.09583333333333334 0.6041666666666666
0.10416666666666667 0.6125
0.1125 0.6208333333333333
0.12083333333333333 0.6291666666666667
0.12916666666666668 0.6375
0.1375 0.6458333333333334
0.14583333333333334 0.6541666666666667
0.15416666666666667 0.6625
0.1625 0.6708333333333333
0.17083333333333334 0.6791666666666667
0.17916666666666667 0.6875
0.1875 0.6958333333333333
0.19583333333333333 0.7041666666666667
0.20416666666666666 0.7125
0.2125 0.7208333333333333
0.22083333333333333 0.7291666666666666
0.22916666666666666 0.7375
0.2375 0.7458333333333333
0.24583333333333332 0.7541666666666667
0.25416666666666665 0.7625
0.2625 0.7708333333333334
0.2708333333333333 0.7791666666666667
0.2791666666666667 0.7875
0.2875 0.7958333333333333
0.29583333333333334 0.8041666666666667
0.30416666666666664 0.8125
0.3125 0.8208333333333333
0.32083333333333336 0.8291666666666667
0.32916666666666666 0.8375
0.3375 0.8458333333333333
0.3458333333333333 0.8541666666666666
0.3541666666666667 0.8625
0.3625 0.8708333333333333
0.37083333333333335 0.8791666666666667
0.37916666666666665 0.8875
0.3875 0.8958333333333334
0.3958333333333333 0.9041666666666667
0.4041666666666667 0.9125
0.4125 0.9208333333333333
0.42083333333333334 0.9291666666666667
0.42916666666666664 0.9375
0.4375 0.9458333333333333
0.44583333333333336 0.9541666666666667
0.45416666666666666 0.9625
0.4625 0.9708333333333333
0.4708333333333333 0.9791666666666666
0.4791666666666667 0.9875
0.4875 0.9958333333333333
0.49583333333333335 0.004166666666666667
0.5041666666666667 0.0125
0.5125 0.020833333333333332
0.5208333333333334 0.029166666666666667
0.5291666666666667 0.0375
0.5375 0.04583333333333333
0.5458333333333333 0.05416666666666667
0.5541666666666667 0.0625
0.5625 0.07083333333333333
0.5708333333333333 0.07916666666666666
0.5791666666666667 0.0875
0.5875 0.09583333333333334
0.5958333333333333 0.10416666666666667
0.6041666666666666 0.1125
0.6125 0.12083333333333333
0.6208333333333333 0.12916666666666668
0.6291666666666667 0.1375
0.6375 0.14583333333333334
0.6458333333333334 0.15416666666666667
0.6541666666666667 0.1625
0.6625 0.17083333333333334
0.6708333333333333 0.17916666666666667
0.6791666666666667 0.1875
0.6875 0.19583333333333333
0.6958333333333333 0.20416666666666666
0.7041666666666667 0.2125
0.7125 0.22083333333333333
0.7208333333333333 0.22916666666666666
0.7291666666666666 0.2375
0.7375 0.24583333333333332
0.7458333333333333 0.25416666666666665
0.7541666666666667 0.2625
0.7625 0.2708333333333333
0.7708333333333334 0.2791666666666667
0.7791666666666667 0.2875
0.7875 0.29583333333333334
0.7958333333333333 0.30416666666666664
0.8041666666666667 0.3125
0.8125 0.32083333333333336
0.8208333333333333 0.32916666666666666
0.8291666666666667 0.3375
0.8375 0.3458333333333333
0.8458333333333333 0.3541666666666667
0.8541666666666666 0.3625
0.8625 0.37083333333333335
0.8708333333333333 0.37916666666666665
0.8791666666666667 0.3875
0.8875 0.3958333333333333
0.8958333333333334 0.4041666666666667
0.9041666666666667 0.4125
0.9125 0.42083333333333334
0.9208333333333333 0.42916666666666664
0.9291666666666667 0.4375
0.9375 0.44583333333333336
0.9458333333333333 0.45416666666666666
0.9541666666666667 0.4625
0.9625 0.4708333333333333
0.9708333333333333 0.4791666666666667
0.9791666666666666 0.4875
0.9875 0.49583333333333335
0.9958333333333333 0.5041666666666667


==> 321perm_mass2.dat <==
0.004166666666666667 0.0125
0.0125 0.029166666666666667
0.020833333333333332 0.04583333333333333
0.029166666666666667 0.0625
0.0375 0.07916666666666666
0.04583333333333333 0.09583333333333334
0.05416666666666667 0.1125
0.0625 0.12916666666666668
0.07083333333333333 0.14583333333333334
0.07916666666666666 0.1625
0.0875 0.17916666666666667
0.09583333333333334 0.19583333333333333
0.10416666666666667 0.2125
0.1125 0.22916666666666666
0.12083333333333333 0.24583333333333332
0.12916666666666668 0.2625
0.1375 0.2791666666666667
0.14583333333333334 0.29583333333333334
0.15416666666666667 0.3125
0.1625 0.32916666666666666
0.17083333333333334 0.3458333333333333
0.17916666666666667 0.3625
0.1875 0.37916666666666665
0.19583333333333333 0.3958333333333333
0.20416666666666666 0.4125
0.2125 0.42916666666666664
0.22083333333333333 0.44583333333333336
0.22916666666666666 0.4625
0.2375 0.4791666666666667
0.24583333333333332 0.49583333333333335
0.25416666666666665 0.5125
0.2625 0.5208333333333334
0.2708333333333333 0.5291666666666667
0.2791666666666667 0.5375
0.2875 0.5458333333333333
0.29583333333333334 0.5541666666666667
0.30416666666666664 0.5625
0.3125 0.5708333333333333
0.32083333333333336 0.5791666666666667
0.32916666666666666 0.5875
0.3375 0.5958333333333333
0.3458333333333333 0.6041666666666666
0.3541666666666667 0.6125
0.3625 0.6208333333333333
0.37083333333333335 0.6291666666666667
0.37916666666666665 0.6375
0.3875 0.6458333333333334
0.3958333333333333 0.6541666666666667
0.4041666666666667 0.6625
0.4125 0.6708333333333333
0.42083333333333334 0.6791666666666667
0.42916666666666664 0.6875
0.4375 0.6958333333333333
0.44583333333333336 0.7041666666666667
0.45416666666666666 0.7125
0.4625 0.7208333333333333
0.4708333333333333 0.7291666666666666
0.4791666666666667 0.7375
0.4875 0.7458333333333333
0.49583333333333335 0.004166666666666667
0.5041666666666667 0.7541666666666667
0.5125 0.020833333333333332
0.5208333333333334 0.7625
0.5291666666666667 0.0375
0.5375 0.7708333333333334
0.5458333333333333 0.05416666666666667
0.5541666666666667 0.7791666666666667
0.5625 0.07083333333333333
0.5708333333333333 0.7875
0.5791666666666667 0.0875
0.5875 0.7958333333333333
0.5958333333333333 0.10416666666666667
0.6041666666666666 0.8041666666666667
0.6125 0.12083333333333333
0.6208333333333333 0.8125
0.6291666666666667 0.1375
0.6375 0.8208333333333333
0.6458333333333334 0.15416666666666667
0.6541666666666667 0.8291666666666667
0.6625 0.17083333333333334
0.6708333333333333 0.8375
0.6791666666666667 0.1875
0.6875 0.8458333333333333
0.6958333333333333 0.20416666666666666
0.7041666666666667 0.8541666666666666
0.7125 0.22083333333333333
0.7208333333333333 0.8625
0.7291666666666666 0.2375
0.7375 0.8708333333333333
0.7458333333333333 0.25416666666666665
0.7541666666666667 0.8791666666666667
0.7625 0.2708333333333333
0.7708333333333334 0.8875
0.7791666666666667 0.2875
0.7875 0.8958333333333334
0.7958333333333333 0.30416666666666664
0.8041666666666667 0.9041666666666667
0.8125 0.32083333333333336
0.8208333333333333 0.9125
0.8291666666666667 0.3375
0.8375 0.9208333333333333
0.8458333333333333 0.3541666666666667
0.8541666666666666 0.9291666666666667
0.8625 0.37083333333333335
0.8708333333333333 0.9375
0.8791666666666667 0.3875
0.8875 0.9458333333333333
0.8958333333333334 0.4041666666666667
0.9041666666666667 0.9541666666666667
0.9125 0.42083333333333334
0.9208333333333333 0.9625
0.9291666666666667 0.4375
0.9375 0.9708333333333333
0.9458333333333333 0.45416666666666666
0.9541666666666667 0.9791666666666666
0.9625 0.4708333333333333
0.9708333333333333 0.9875
0.9791666666666666 0.4875
0.9875 0.9958333333333333
0.9958333333333333 0.5041666666666667

